Rethinking Soft Labels for Knowledge Distillation: A Bias-Variance Tradeoff Perspective

Knowledge distillation is an effective approach to leverage a well-trained network or an ensemble of them, named as the teacher, to guide the training of a student network. The outputs from the teacher network are used as soft labels for supervising the training of a new network. Recent studies \citep{muller2019does,yuan2020revisiting} revealed an intriguing property of the soft labels that making labels soft serves as a good regularization to the student network. From the perspective of statistical learning, regularization aims to reduce the variance, however how bias and variance change is not clear for training with soft labels. In this paper, we investigate the bias-variance tradeoff brought by distillation with soft labels. Specifically, we observe that during training the bias-variance tradeoff varies sample-wisely. Further, under the same distillation temperature setting, we observe that the distillation performance is negatively associated with the number of some specific samples, which are named as regularization samples since these samples lead to bias increasing and variance decreasing. Nevertheless, we empirically find that completely filtering out regularization samples also deteriorates distillation performance. Our discoveries inspired us to propose the novel weighted soft labels to help the network adaptively handle the sample-wise bias-variance tradeoff. Experiments on standard evaluation benchmarks validate the effectiveness of our method. Our code is available at \url{https://github.com/bellymonster/Weighted-Soft-Label-Distillation}.

==> rebuttal.txt <==
We thank the reviewer for his encouraging feedback and appreciation of our work.

---
- Q1: Section 3.4 should do more experiments about the intermediate state between excluding regularization samples and only on regularization samples to clearly show the tradeoff. 
- A1: Thanks for this suggestion. We add the following experiments: 1) Gradually excluding regularization samples and 2) Gradually adding non-regularization samples while regularization samples are kept. For adding or excluding a sample, we set a probability to achieve this goal. For example, if during training, a sample is marked as a regularization sample according to the value of $a$ and $b$, we backward the loss of this sample by a probability $p$. In this way, we can gradually change the training settings. Specifically, the setting is teaching WRN-40-1 with WRN-40-2 and the results are as follows:

|excluding all regularization|excluding 0.75 regularization|excluding 0.50 regularization|excluding 0.25 regularization|
|---|---|---|---|
|74.59|74.63|74.72|74.87|

The other results are

|only on regularization|adding 0.25 non-regularization|adding 0.50 non-regularization|add 0.75 non-regularization|
|---|---|---|---|
|73.86|74.12|74.47|74.71|

For the above tables, the values after excluding or adding are the probabilities of excluding or adding this sample. The results further verify our motivation that we need to balance the weights between non-regularization and regularization during training. These results are updated in the appendix.

---
- Q2: Can the authors give some quantitative results in Table 5 experiments to show how weighted soft labels tune sample-wise bias-variance? 
- A2: Similar to Q1, we conduct experiments with weighted soft labels for the intermediate states.

|excluding all regularization|excluding 0.75 regularization|excluding 0.50 regularization|excluding 0.25 regularization|
|---|---|---|---|
|75.35|75.48|75.61|75.72|

and

|only on regularization|adding 0.25 non-regularization|adding 0.50 non-regularization|add 0.75 non-regularization|
|---|---|---|---|
|74.46|74.79|75.18|75.53|

Compared with the results presented in Q1, we can observe that weighted soft labels are indeed balancing the sample-wise, not on dataset scale, bias, and variance. The balancing is achieved by lower the weights of regularization samples during training, instead of dropping them. Please let us know if further quantitative results are needed. 

---
- Q3: Can the weighted soft labels be applied to the variants of KD? It would be better to show some results in this respect.
- A3: Thanks for the suggestion. We are currently working on the setting wsl + RKD [1]. The results on CIFAR-100 are as follows (averaged over 5 runs):

|Distillation setting|WRN-40-2$\rightarrow$WRN-16-2|WRN-40-2$\rightarrow$WRN-40-1|resnet56$\rightarrow$resnet20|
|---|---|---|---|
|Teacher |75.61|75.61|72.34|
|Student |73.26|71.98|69.06|
|RDK |74.12|73.34|70.25|
|WSL + RKD |74.65|73.89|70.73|

We can observe that the weighted soft label applied to RKD still brings improvements, though not that big compared with that applied to KD. We believe that it is an important future direction to explore the applications to more variants of KD.

[1] Wonpyo Park, Dongju Kim, Yan Lu, and Minsu Cho.  Relational knowledge distillation.

----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------

We thank the reviewer for insightful and constructive comments.

---
- Q1: My major concern comes from the definition of variance and its corresponding implementation. The definition of variance is flawed. The formulation doesn't match with the figure illustration and code implementation.
- A1: The variance shown in Fig 1 is to illustrate that the variance caused by __different teachers__ is similar to the variance caused by __different training datasets__. The figure is inspired by the book [1] and a blog post [2]. If we train a model, the chosen training dataset is a sampling from the ground-truth data distribution. Then different choices of training dataset introduce variance. Similarly, in our definition of variance, we think the selection of a teacher network introduces randomness. With different teacher networks, we will have different soft labels, so the final performance will be different. 
Our implementation is to investigate the sample-wise bias-variance caused by distillation. The corresponding implementation is like the practice of tuning the model complexity we use in machine learning. For example, given a training dataset, we need to decide to use a linear regression model or a quadric regression. Since increasing model complexity leads to a larger variance, the quadric regression has a larger variance than the linear regression. Note that in this process, we do not estimate the variance by using multiple training datasets. This is because the variance describes how much the model predictions will change if the training set changes. In our paper, bias and variance are also decomposed from the generalization error, and decrease one will increase another. __So in our implementation, we do not estimate the variance__, which is similar to choosing a linear regression model or a quadric regression for a machine learning task. __Overall, our code implementation matches our algorithm and problem formulation.__

We revised Figure 1 to avoid misleading presentations. The teachers in the figure are changed to soft label sets, which are more consistent with the variance illustrated in [1] and [2]. Finally, thanks for this helpful comment.

[1] Friedman, Jerome, Trevor Hastie, and Robert Tibshirani. The elements of statistical learning. https://web.stanford.edu/~hastie/ElemStatLearn/printings/ESLII_print12_toc.pdf (PDF Page 244 Figure 7.2)
[2] https://blog.insightdatascience.com/bias-variance-tradeoff-explained-fa2bc28174c4 (the first figure)

---
- Q2: Second concern is that the mathematical reasons behind the not-too-big or not-too-small weights for these regularization examples are unclear.
- A2: Our weighting scheme is based on a straightforward motivation: We need to adaptively handle the regularization samples and the weight should be in $[0,1]$. As mentioned in our paper, the weighting form is inspired by previous practice that verified useful (Lin et al., 2017; Tang et al., 2019). In fact, we have tried other straightforward weighting schemes. Since the weight should be a number between $[0,1]$ and $\frac{L_{ce}^s}{L_{ce}^t}$ is the input, a baseline idea is that we can use sigmoid to do this. Note that $\frac{L_{ce}^s}{L_{ce}^t}$ is always bigger than 1, so the weight needs scaling and can be defined as $\frac{2}{1+\exp(-\frac{L_{ce}^s}{L_{ce}^t})}-1$. The comparison between the adopted weighting form and the Sigmoid baseline is (CIFAR 100, WRN-40-2 teach WRN-40-1)

|$\alpha$|2.0|3.0|4.0|
|---|---|---|---|
|Sigmoid baseline|74.13|73.97|73.29|
|Ours|74.38|74.12|73.46|

We can see that as long as we can adaptively tune the sample-wise bias-variance tradeoff, the performance is better than KD, i.e., without weighted soft labels. Therefore, although the proposed weighting form is not mathematically optimal, the not-too-big or not-too-small weights for these regularization examples are not hard to tune. These results verify our main contribution that there is a sample-wise bias-variance tradeoff and we need to assign weights to the regularization examples. The results and discussions are updated in the appendix.

--- 
- Q3: The relation (similarity and difference) between your employed BVD from [Heskes 1998] and [Pedro Domingos 2002] is not discussed. [Giorgio Valentini 2004] is not even cited, which seems inappropriate. Also, comparing with the variance definition of [Zitong Yang, 2020], have you tried multiple loss functions and observe the same phenomenon?
- A3: Thanks for the closely related work. Our employed BVD is directly from the results in [Heskes 1998]. We add new words in the paper to emphasize the relation and include [Giorgio Valentini 2004] as well. We did not try other loss functions, since the scope of this paper is to investigate knowledge distillation, which is defined by KL divergence. We agree that trying other loss functions is an important future direction of this paper.

---
- Q4: The expectation's definition for Equation 1 is not clear. The notation should be consistent through the whole paper.
- A4: Really thanks for pointing this out. We have revised the section to avoid the abuse of notations. A new draft is uploaded where text in brown is the revised part. Please let us know if there are still notation mistakes.

---
- Q5: Could you please elaborate a bit more of how you preprocess the imagenet data into 1.2 million images and how many classes are remained? 
- A5: We use the full imagenet dataset. After downloading it from the official ImageNet website, we compact it into LMDB format. All images are used, so in total, we will have 1.2 million images and 1000 classes. We preprocess the imagenet dataset exactly the same as all comparison methods.

---
- Q6: The observed phenomenon regarding the regularization examples is not well explained.
- A6: We are not sure if our replies to the above questions covered this point. Please let us know if there is still not well-explained phenomenon regarding the regularization examples.


----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------

We thank the reviewer for the helpful feedback.

---
- Q1: In addition to computer vision, Knowledge distillation is also very popular in NLP area recently. Maybe the authors can add more experiments for NLP to prove that the solution can be widely-adopted.
- A1: Thanks for this suggestion. We are currently implementing our method with an NLP distillation framework [1]. The setting is as follows: 
dataset:  multinli (MNLI)
teacher: BERT-base-cased, 12 layers, 768 Hidden, 108M params          
student: T3, 3 layers, 768 Hidden, 44M params
Besides, we follow the training setting in [2]. The results reported in [2]:

|teacher-BERT-12|baseline-BERT-3|KD-BERT-3|
|---|---|---|
|83.7|74.8|75.4|

Our replication and our results:

|teacher-BERT-12|baseline-BERT-3|KD-BERT-3|**Ours-BERT-3**|
|---|---|---|---|
|83.57|75.06|75.50|76.28|

---
- Q2: I am not very familiar with computer vision area, but it seems that ResNet-50/ResNet-34 has a huge gap with the current SOTA (Ref: https://paperswithcode.com/sota/image-classification-on-imagenet). Experimenting with stronger baselines would make the conclusion even stronger.
- A2: In the experiments, we run ResNet-50/ResNet-34 to have a fair comparison with related works. In fact, we also tried our method on stronger baselines [2], but results are not listed in the paper due to the lack of comparison distillation methods.

|Student| 70.93|Teacher|74.40|
|---|---|---|---|
|Method|Teacher|Student|	top1 acc|
|KD	|res34	|res18|	71.86|
|AT	|res34	|res18|	71.97|
|Ours|res34	|res18|	72.83|

These results demonstrate that our method is also scalable to those better baselines, such as those models suggested by the link provided by the reviewer. 

[1] https://github.com/airaria/TextBrewer
[2] Sun, Siqi, et al. "Patient Knowledge Distillation for BERT Model Compression."
[3] https://cv.gluon.ai/model_zoo/classification.html

----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------

We thank the reviewer for the positive feedback and constructive comments.

---
- Q1: Sec. 3, make notations more clear.
- A1: Thanks for the suggestion. We revised the first paragraph and other parts to avoid the abuse of notations (as R3 suggested). Also, we use $\hat{y}^s, \hat{y}^t$ instead of $S(x, \tau),T(x, \tau)$ to make notation consistent.

---
- Q2: 'For loss function, we set alpha=2.25 for distillation on CIFAR and alpha=2.5 for ImageNet via grid search.' How many $\alpha$ have been tested? What are the results? The main concern is that the grid search is costly in practice. Therefore, I appreciate the analysis in this paper that helps us understanding KD better. However, the grid searched hyper-parameters makes Sec. 4 costly in practice.
- A2: Thanks for the comments. The searched hyper-parameters are not costly in practice. First, note that the weight $\left(1-\exp\left(-\frac{L_{ce}^s}{L_{ce}^t}\right)\right)$ is always smaller than 1. And $\alpha$ is used for balancing cross-entropy and distillation, so $alpha$ should be larger than 1 and we first search the hyper-parameters on CIFAR100 by setting $\alpha=\{1,2,3,4\}$, results are ((WRN-40-2$\rightarrow$WRN-40-1))

|$\alpha$|1|2|3|4|
|---|---|---|---|---|
|Top1|73.67|74.38|74.12|73.46|

Then test $\alpha$ from 2 to 3, we get

|$\alpha$| 2.25| 2.5| 2.75|
|---|---|---|---|
|Top1|74.48|74.34|74.21|

Thus we set $\alpha=2.25$ for CIFAR100. For ImageNet, we run 3 experiments around 2.25 (ResNet-34$\rightarrow$ResNet-18)

|$\alpha$| 2|2.25|2.5|
|---|---|---|---|
|Top1|71.91|71.96|72.04|

So we use $\alpha=2.5$ for ImageNet. Overall, we find that the impact of $\alpha$ is not significant within range 0.5.
In conclusion, the results are not very sensitive to $\alpha$ and the cost of searching in our work is not expensive. These results are updated in the appendix section.


----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------
----------------------------------------------------------------------------------------------------------------------------------





==> smooth/kd_sta_with_labelsmooth_T1.txt <==
the 15 epoch: sta: 5648
the 30 epoch: sta: 7948
the 45 epoch: sta: 7492
the 60 epoch: sta: 9467
the 75 epoch: sta: 8145
the 90 epoch: sta: 8424
the 105 epoch: sta: 8128
the 120 epoch: sta: 9144
the 135 epoch: sta: 8935
the 150 epoch: sta: 15200
the 165 epoch: sta: 17793
the 180 epoch: sta: 20423
the 195 epoch: sta: 20929
the 210 epoch: sta: 21148
the 225 epoch: sta: 21064
the 240 epoch: sta: 21247


==> smooth/kd_sta_with_labelsmooth_T2.txt <==
the 15 epoch: sta: 8008
the 30 epoch: sta: 10058
the 45 epoch: sta: 11171
the 60 epoch: sta: 12466
the 75 epoch: sta: 12394
the 90 epoch: sta: 11399
the 105 epoch: sta: 11986
the 120 epoch: sta: 13953
the 135 epoch: sta: 12748
the 150 epoch: sta: 19944
the 165 epoch: sta: 21768
the 180 epoch: sta: 24393
the 195 epoch: sta: 25248
the 210 epoch: sta: 26199
the 225 epoch: sta: 26145
the 240 epoch: sta: 25235


==> smooth/kd_sta_with_labelsmooth_T4.txt <==
the 15 epoch: sta: 6724
the 30 epoch: sta: 8714
the 45 epoch: sta: 10927
the 60 epoch: sta: 11091
the 75 epoch: sta: 12142
the 90 epoch: sta: 11002
the 105 epoch: sta: 10938
the 120 epoch: sta: 11398
the 135 epoch: sta: 12393
the 150 epoch: sta: 18629
the 165 epoch: sta: 19983
the 180 epoch: sta: 22827
the 195 epoch: sta: 24101
the 210 epoch: sta: 24445
the 225 epoch: sta: 24625
the 240 epoch: sta: 24775


==> smooth/kd_sta_with_labelsmooth_T5.txt <==
the 15 epoch: sta: 7529
the 30 epoch: sta: 8348
the 45 epoch: sta: 10982
the 60 epoch: sta: 9503
the 75 epoch: sta: 11304
the 90 epoch: sta: 11540
the 105 epoch: sta: 11035
the 120 epoch: sta: 10847
the 135 epoch: sta: 10491
the 150 epoch: sta: 18142
the 165 epoch: sta: 20767
the 180 epoch: sta: 23006
the 195 epoch: sta: 24216
the 210 epoch: sta: 24594
the 225 epoch: sta: 24609
the 240 epoch: sta: 24538


==> smooth/kd_sta_wo_labelsmooth_T1.txt <==
the 15 epoch: sta: 1594
the 30 epoch: sta: 1708
the 45 epoch: sta: 1572
the 60 epoch: sta: 1835
the 75 epoch: sta: 1559
the 90 epoch: sta: 1494
the 105 epoch: sta: 1677
the 120 epoch: sta: 1764
the 135 epoch: sta: 1921
the 150 epoch: sta: 3780
the 165 epoch: sta: 5211
the 180 epoch: sta: 6321
the 195 epoch: sta: 7333
the 210 epoch: sta: 7569
the 225 epoch: sta: 7555
the 240 epoch: sta: 7596


==> smooth/kd_sta_wo_labelsmooth_T2.txt <==
the 15 epoch: sta: 5302
the 30 epoch: sta: 5209
the 45 epoch: sta: 5365
the 60 epoch: sta: 6879
the 75 epoch: sta: 6034
the 90 epoch: sta: 6354
the 105 epoch: sta: 6421
the 120 epoch: sta: 7529
the 135 epoch: sta: 6571
the 150 epoch: sta: 11493
the 165 epoch: sta: 12712
the 180 epoch: sta: 14448
the 195 epoch: sta: 14947
the 210 epoch: sta: 15200
the 225 epoch: sta: 15274
the 240 epoch: sta: 15379


==> smooth/kd_sta_wo_labelsmooth_T4.txt <==
the 15 epoch: sta: 6951
the 30 epoch: sta: 6037
the 45 epoch: sta: 6454
the 60 epoch: sta: 7940
the 75 epoch: sta: 8026
the 90 epoch: sta: 7842
the 105 epoch: sta: 7298
the 120 epoch: sta: 8278
the 135 epoch: sta: 8654
the 150 epoch: sta: 13513
the 165 epoch: sta: 14399
the 180 epoch: sta: 15913
the 195 epoch: sta: 16749
the 210 epoch: sta: 17125
the 225 epoch: sta: 17368
the 240 epoch: sta: 17709


==> smooth/kd_sta_wo_labelsmooth_T5.txt <==
the 15 epoch: sta: 7428
the 30 epoch: sta: 7838
the 45 epoch: sta: 6740
the 60 epoch: sta: 9353
the 75 epoch: sta: 6496
the 90 epoch: sta: 9290
the 105 epoch: sta: 7524
the 120 epoch: sta: 8214
the 135 epoch: sta: 8031
the 150 epoch: sta: 13082
the 165 epoch: sta: 14194
the 180 epoch: sta: 15627
the 195 epoch: sta: 16269
the 210 epoch: sta: 16869
the 225 epoch: sta: 16914
the 240 epoch: sta: 17408

